The bilinear Hilbert transform in UMD spaces

We prove $L^p$-bounds for the bilinear Hilbert transform acting on functions valued in intermediate UMD spaces. Such bounds were previously unknown for UMD spaces that are not Banach lattices. Our proof relies on bounds on embeddings from Bochner spaces $L^p(\mathbb{R};X)$ into outer Lebesgue spaces on the time-frequency-scale space $\mathbb{R}^3_+$.

==> arxiv submission 17-7-20/main/fig/tree_cup.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{amsmath}
%%   \usepackage{amsthm}
%%   \usepackage{amstext}
%%   \usepackage{amssymb}
%%   \usepackage{amsfonts}
%%   \usepackage{mathrsfs}
%%   \usepackage{mathtools}
%%   \usepackage{enumerate}
%%   \usepackage{esint}
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.920000in}{2.055700in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.084000in}{1.558050in}}%
\pgfpathlineto{\pgfqpoint{0.844000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.324000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.200000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.200000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.472000in}{0.895300in}}%
\pgfpathlineto{\pgfqpoint{-0.148000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.472000in}{0.895300in}}%
\pgfpathlineto{\pgfqpoint{-0.148000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.580000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.580000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.696000in}{1.690600in}}%
\pgfpathlineto{\pgfqpoint{2.332000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{5.060000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{3.696000in}{1.690600in}}%
\pgfpathlineto{\pgfqpoint{2.332000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{5.060000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.380392,0.274510,0.545098}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.600000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.600000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.084000in}{1.558050in}}%
\pgfpathlineto{\pgfqpoint{0.968000in}{0.365100in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{2.394000in}{0.431375in}}%
\pgfpathlineto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.766000in}{0.696475in}}%
\pgfpathlineto{\pgfqpoint{2.828000in}{0.762750in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{3.011250pt}%
\definecolor{currentstroke}{rgb}{0.647059,0.164706,0.164706}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.700000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.968000in}{0.365100in}}%
\pgfpathlineto{\pgfqpoint{0.968000in}{0.365100in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{2.394000in}{0.431375in}}%
\pgfpathlineto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.766000in}{0.696475in}}%
\pgfpathlineto{\pgfqpoint{2.828000in}{0.762750in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.820000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.212668in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.231887in}}%
\pgfpathlineto{\pgfqpoint{0.100000in}{0.231887in}}%
\pgfpathlineto{\pgfqpoint{0.100000in}{0.233213in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.233213in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.252433in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.084000in}{1.955700in}}%
\pgfpathlineto{\pgfqpoint{2.102600in}{1.849660in}}%
\pgfpathlineto{\pgfqpoint{2.084620in}{1.849660in}}%
\pgfpathlineto{\pgfqpoint{2.084620in}{0.100000in}}%
\pgfpathlineto{\pgfqpoint{2.083380in}{0.100000in}}%
\pgfpathlineto{\pgfqpoint{2.083380in}{1.849660in}}%
\pgfpathlineto{\pgfqpoint{2.065400in}{1.849660in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.681111in,y=0.301994in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \zeta\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.153444in,y=1.816811in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \sigma\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.460852in}{1.665660in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.669752in}{1.654145in}}{\pgfqpoint{1.907586in}{1.471223in}}%
\pgfpathlineto{\pgfqpoint{1.922828in}{1.491040in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.941702in}{1.458993in}}{\pgfqpoint{1.960000in}{1.425500in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.923817in}{1.437722in}}{\pgfqpoint{1.888958in}{1.447003in}}%
\pgfpathlineto{\pgfqpoint{1.904199in}{1.466819in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.667729in}{1.648692in}}{\pgfqpoint{1.460547in}{1.660113in}}%
\pgfpathlineto{\pgfqpoint{1.460852in}{1.665660in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.340000in,y=1.690600in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathfrak{T}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.097889in,y=1.585828in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle (0,1)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.187422in}{1.497021in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.285568in}{1.391449in}}{\pgfqpoint{3.163547in}{1.026253in}}%
\pgfpathlineto{\pgfqpoint{3.187258in}{1.018330in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.163340in}{0.990581in}}{\pgfqpoint{3.138000in}{0.961575in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.137242in}{1.000108in}}{\pgfqpoint{3.134566in}{1.035936in}}%
\pgfpathlineto{\pgfqpoint{3.158278in}{1.028013in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.279253in}{1.390082in}}{\pgfqpoint{3.183353in}{1.493239in}}%
\pgfpathlineto{\pgfqpoint{3.187422in}{1.497021in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.704000in,y=1.558050in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \pi_{T}^{-1}(B)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.177512in}{1.122198in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.594893in}{1.117257in}}{\pgfqpoint{1.689968in}{0.961765in}}%
\pgfpathlineto{\pgfqpoint{1.711297in}{0.974807in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.719936in}{0.933099in}}{\pgfqpoint{1.712000in}{0.895300in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.691621in}{0.928068in}}{\pgfqpoint{1.663900in}{0.945826in}}%
\pgfpathlineto{\pgfqpoint{1.685229in}{0.958867in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.591755in}{1.111738in}}{\pgfqpoint{1.177446in}{1.116643in}}%
\pgfpathlineto{\pgfqpoint{1.177512in}{1.122198in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.472000in,y=1.160400in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathfrak{T} \setminus \pi_{T}^{-1}(B)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.212414in}{0.799171in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.320885in}{0.785699in}}{\pgfqpoint{1.391860in}{0.433893in}}%
\pgfpathlineto{\pgfqpoint{1.416366in}{0.438837in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.409407in}{0.403087in}}{\pgfqpoint{1.402000in}{0.365100in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.382042in}{0.398290in}}{\pgfqpoint{1.361908in}{0.427850in}}%
\pgfpathlineto{\pgfqpoint{1.386414in}{0.432794in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.316230in}{0.780679in}}{\pgfqpoint{1.211730in}{0.793658in}}%
\pgfpathlineto{\pgfqpoint{1.212414in}{0.799171in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.720000in,y=0.829025in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \tau(\theta,\zeta)\)}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> main/fig/tree_cup.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{amsmath}
%%   \usepackage{amsthm}
%%   \usepackage{amstext}
%%   \usepackage{amssymb}
%%   \usepackage{amsfonts}
%%   \usepackage{mathrsfs}
%%   \usepackage{mathtools}
%%   \usepackage{enumerate}
%%   \usepackage{esint}
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.920000in}{2.055700in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.084000in}{1.558050in}}%
\pgfpathlineto{\pgfqpoint{0.844000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.324000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.200000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.200000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.472000in}{0.895300in}}%
\pgfpathlineto{\pgfqpoint{-0.148000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.472000in}{0.895300in}}%
\pgfpathlineto{\pgfqpoint{-0.148000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.580000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.580000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.696000in}{1.690600in}}%
\pgfpathlineto{\pgfqpoint{2.332000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{5.060000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{3.696000in}{1.690600in}}%
\pgfpathlineto{\pgfqpoint{2.332000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{5.060000in}{0.232550in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.380392,0.274510,0.545098}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.600000}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.600000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.084000in}{1.558050in}}%
\pgfpathlineto{\pgfqpoint{0.968000in}{0.365100in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{2.394000in}{0.431375in}}%
\pgfpathlineto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.766000in}{0.696475in}}%
\pgfpathlineto{\pgfqpoint{2.828000in}{0.762750in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{3.011250pt}%
\definecolor{currentstroke}{rgb}{0.647059,0.164706,0.164706}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.700000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.968000in}{0.365100in}}%
\pgfpathlineto{\pgfqpoint{0.968000in}{0.365100in}}%
\pgfpathlineto{\pgfqpoint{1.092000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.278000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.526000in}{0.497650in}}%
\pgfpathlineto{\pgfqpoint{1.774000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{1.836000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{2.208000in}{0.630200in}}%
\pgfpathlineto{\pgfqpoint{2.394000in}{0.431375in}}%
\pgfpathlineto{\pgfqpoint{2.704000in}{0.762750in}}%
\pgfpathlineto{\pgfqpoint{2.766000in}{0.696475in}}%
\pgfpathlineto{\pgfqpoint{2.828000in}{0.762750in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.820000in}{0.232550in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.212668in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.231887in}}%
\pgfpathlineto{\pgfqpoint{0.100000in}{0.231887in}}%
\pgfpathlineto{\pgfqpoint{0.100000in}{0.233213in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.233213in}}%
\pgfpathlineto{\pgfqpoint{3.720800in}{0.252433in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.100000in}{0.100000in}}{\pgfqpoint{3.720000in}{1.855700in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.084000in}{1.955700in}}%
\pgfpathlineto{\pgfqpoint{2.102600in}{1.849660in}}%
\pgfpathlineto{\pgfqpoint{2.084620in}{1.849660in}}%
\pgfpathlineto{\pgfqpoint{2.084620in}{0.100000in}}%
\pgfpathlineto{\pgfqpoint{2.083380in}{0.100000in}}%
\pgfpathlineto{\pgfqpoint{2.083380in}{1.849660in}}%
\pgfpathlineto{\pgfqpoint{2.065400in}{1.849660in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.681111in,y=0.301994in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \zeta\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.153444in,y=1.816811in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \sigma\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.460852in}{1.665660in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.669752in}{1.654145in}}{\pgfqpoint{1.907586in}{1.471223in}}%
\pgfpathlineto{\pgfqpoint{1.922828in}{1.491040in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.941702in}{1.458993in}}{\pgfqpoint{1.960000in}{1.425500in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.923817in}{1.437722in}}{\pgfqpoint{1.888958in}{1.447003in}}%
\pgfpathlineto{\pgfqpoint{1.904199in}{1.466819in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.667729in}{1.648692in}}{\pgfqpoint{1.460547in}{1.660113in}}%
\pgfpathlineto{\pgfqpoint{1.460852in}{1.665660in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.340000in,y=1.690600in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathfrak{T}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.097889in,y=1.585828in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle (0,1)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.187422in}{1.497021in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.285568in}{1.391449in}}{\pgfqpoint{3.163547in}{1.026253in}}%
\pgfpathlineto{\pgfqpoint{3.187258in}{1.018330in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.163340in}{0.990581in}}{\pgfqpoint{3.138000in}{0.961575in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.137242in}{1.000108in}}{\pgfqpoint{3.134566in}{1.035936in}}%
\pgfpathlineto{\pgfqpoint{3.158278in}{1.028013in}}%
\pgfpathquadraticcurveto{\pgfqpoint{3.279253in}{1.390082in}}{\pgfqpoint{3.183353in}{1.493239in}}%
\pgfpathlineto{\pgfqpoint{3.187422in}{1.497021in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.704000in,y=1.558050in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \pi_{T}^{-1}(B)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.177512in}{1.122198in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.594893in}{1.117257in}}{\pgfqpoint{1.689968in}{0.961765in}}%
\pgfpathlineto{\pgfqpoint{1.711297in}{0.974807in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.719936in}{0.933099in}}{\pgfqpoint{1.712000in}{0.895300in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.691621in}{0.928068in}}{\pgfqpoint{1.663900in}{0.945826in}}%
\pgfpathlineto{\pgfqpoint{1.685229in}{0.958867in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.591755in}{1.111738in}}{\pgfqpoint{1.177446in}{1.116643in}}%
\pgfpathlineto{\pgfqpoint{1.177512in}{1.122198in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.472000in,y=1.160400in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathfrak{T} \setminus \pi_{T}^{-1}(B)\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.100375pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.212414in}{0.799171in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.320885in}{0.785699in}}{\pgfqpoint{1.391860in}{0.433893in}}%
\pgfpathlineto{\pgfqpoint{1.416366in}{0.438837in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.409407in}{0.403087in}}{\pgfqpoint{1.402000in}{0.365100in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.382042in}{0.398290in}}{\pgfqpoint{1.361908in}{0.427850in}}%
\pgfpathlineto{\pgfqpoint{1.386414in}{0.432794in}}%
\pgfpathquadraticcurveto{\pgfqpoint{1.316230in}{0.780679in}}{\pgfqpoint{1.211730in}{0.793658in}}%
\pgfpathlineto{\pgfqpoint{1.212414in}{0.799171in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.720000in,y=0.829025in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \tau(\theta,\zeta)\)}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

